Opportunistic Decoding with Timely Correction for Simultaneous Translation

Simultaneous translation has many important application scenarios and attracts much attention from both academia and industry recently. Most existing frameworks, however, have difficulties in balancing between the translation quality and latency, i.e., the decoding policy is usually either too aggressive or too conservative. We propose an opportunistic decoding technique with timely correction ability, which always (over-)generates a certain mount of extra words at each step to keep the audience on track with the latest information. At the same time, it also corrects, in a timely fashion, the mistakes in the former overgenerated words when observing more source context to ensure high translation quality. Experiments show our technique achieves substantial reduction in latency and up to +3.1 increase in BLEU, with revision rate under 8% in Chinese-to-English and English-to-Chinese translation.

==> rebuttal.txt <==
Response to Review #1:

We appreciate all your valuable comments. We will make changes according to your valuable comments in the next version.

Question 1: Why not experiment with real simultaneous interpretation data sets?

This is a very good suggestion! We have also thought about using simultaneous interpretation datasets but we found the following issues:

Firstly, most of the simultaneous translation literature still uses normal text translation corpus in their experiments due to the lack of large-scale, publicly-available simultaneous interpretation corpora, especially for harder directions with long-distance reorderings (e.g. En-Zh, De-En).

Secondly, although there are some speech translation corpora (e.g., TED) that can be used in this task, it is not easy to directly analyze the performance. To mimic the real simultaneous translation scenario, we can not directly use the annotated transcription since these transcriptions are not streaming generated. In the most realistic case, we have to use another streaming ASR to transcribe the speech audio into text (otherwise, there is almost no difference with normal text translation corpus). However, the transcription process often introduces a lot of noise to the source text, which increases the complexness of our further analysis of the translation performance. It is harder to quantify the actual improvements and making comparisons.

Based on the above thoughts, we decide to perform the analysis with normal text translation for its simplicity. But this is a very good suggestion, we will continue to think about it and find a way to make more reasonable evaluations more realistically.

Question 2: Where is the improvement of translation latency in Figure 4? (line 353:2.4 latency reduction)

In Figure 4, the latency of the wait-7 policy with our revision is 9.8. After applying our proposed revision algorithm with window=5 and beam search, it's reduced to 7.4 which provides 2.4 latency reduction. We will mark the numbers in the future version.

Weakness 1: Definition about v and u in line 193

In line 193, u is the score of target prefix y' and v is the token to append after y'. We will add this definition in a later revision.

Response to Review #2:

We appreciate all your valuable comments. We will make changes according to your valuable comments in the next version.

Thank you for your detailed review.

Question 1. Is it possible to integrate the metrics in Section 4 into the training objectives?

Yes, this is a very helpful suggestion! It is possible to apply reinforcement learning or some structured prediction training objectives to optimize the model to reduce revision during training. We will leave it into future work.

Weakness 2: Section 4 is not related to the title of this paper.

Although the metrics introduced in Section 4 are not related to the title, it's crucial to measure the performance of our proposed methods in these revision-aware metrics and all previous metrics are not satisfied in this scenario.

Response to Review #3:

We appreciate all your valuable comments. We will make changes according to your valuable comments in the next version.

Thank you for your detailed review.

1. Why such a metric to incorporate revision as well as the delay is needed?

We incorporate revision into the delay because the system will reveal the (over-)generated extra steps of hypotheses to the user. That's the reason why this approach can reduce the latency (most of the tokens generated in extra steps aren't revised).

2. Missing reference

We will add this reference to our future revision.

General Response to Reviewers

We would like to thank all the reviewers for your careful reviews and nice suggestions on our paper. We will make updates according to your comments.

